Blind Turbo Demodulation for Differentially Encoded OFDM with 2D Trellis Decomposition

Digital Audio Broadcasting (DAB)-like systems employ differentially encoded (DE) phase-shift keying (PSK) for transmission. While turbo-DE-PSK receivers offer substantial performance gains through iterative decoding by making the DE-PSK an inner code, they rely on accurate channel estimation without pilots, which is a key challenge in DAB-like scenarios. This paper develops a fully blind turbo-DE-PSK scheme that jointly estimates channel phase, channel gain, and noise variance directly from the received signal. The design leverages a two-dimensional (2D) trellis decomposition for blind phase estimation, complemented by power-based estimators for channel gain and noise variance. We provide a comprehensive system assessment across practical system parameters, including inner code length, phase quantization, and 2D block size. Simulation results show that the blind 2D turbo demodulator approaches the performance of receivers with perfect channel knowledge and remains robust under realistic transmission conditions.

==> data/ber_N10.txt <==
1	0.241386963756059	0.211538739781524	0.199139911741301	0.192993055053172
1.50000000000000	0.193309556536208	0.143329306228749	0.112646675830138	0.0888305722346813
2	0.144071041018592	0.0751404181436736	0.0321411415756348	0.00794552557331983
2.50000000000000	0.0982256384287058	0.0265335310714027	0.00260999782970412	9.36120957823918e-05
3	0.0600792881429501	0.00556181726108660	9.26716342328005e-05	7.59603559285249e-06
3.50000000000000	0.0323675034363018	0.000716704043984663	5.06402372856833e-06	2.38732547203935e-06
4	0.0153685885842437	6.52535629024091e-05	8.68118353468856e-07	8.68118353468856e-07
4.50000000000000	0.00635484337698040	5.13636692469073e-06	1.44686392244809e-07	1.44686392244809e-07
5	0.00233371916371265	5.06402372856833e-07	7.23431961224047e-08	7.23431961224047e-08
5.50000000000000	0.000741300730666281	7.23431961224047e-08	7.23431961224047e-08	7.23431961224047e-08
6	0.000211169789481299	0	0	0
6.50000000000000	5.17253852275194e-05	0	0	0
7	1.25877161252984e-05	0	0	0

==> data/ber_N10_K7.txt <==
1	0.416465559655597	0.411578576079879	0.410929129585414	0.410834888937125
1.25000000000000	0.390699768468273	0.379563852109109	0.376715360683019	0.375956189856016
1.50000000000000	0.358371572245134	0.334182693003401	0.323077056652920	0.316860104189277
1.75000000000000	0.318902394906302	0.269525757904638	0.230915816511106	0.190267202083786
2	0.272742167715795	0.183755444613270	0.0919478330077419	0.0157238984154547
2.25000000000000	0.221420664206642	0.0914730482598943	0.00716572606902540	5.96917733883221e-06
2.50000000000000	0.168591020910209	0.0278105057521163	5.63273279791622e-05	7.23536647131177e-08
2.75000000000000	0.119134577816366	0.00455166051660517	6.51182982418060e-07	0
3	0.0776592142392012	0.000412271181535345	1.44707329426235e-07	0
3.25000000000000	0.0463130381303813	2.51428984878084e-05	0	0
3.50000000000000	0.0254168294624123	9.40597641270530e-07	0	0
3.75000000000000	0.0129101367484263	0	0	0
4	0.00609196150785037	0	0	0
4.25000000000000	0.00276622530931192	0	0	0
4.50000000000000	0.00116192750162796	0	0	0
4.75000000000000	0.000474820924679835	0	0	0
5	0.000188589827074741	0	0	0
5.25000000000000	7.12321829100644e-05	0	0	0
5.50000000000000	2.52514289848781e-05	0	0	0
5.75000000000000	8.79097026264380e-06	0	0	0
6	3.87092106215180e-06	0	0	0

==> data/ber_N4.txt <==
1	0.241386963756059	0.219538016349562	0.213155465528467	0.211220285032193
1.50000000000000	0.193309556536208	0.156688779570281	0.141299862547927	0.133848151631339
2	0.144071041018592	0.0926183896404543	0.0681026549952977	0.0545281053316936
2.50000000000000	0.0982256384287058	0.0421101786876944	0.0207705997250959	0.0129753309701223
3	0.0600792881429501	0.0139773565796137	0.00465550170006511	0.00296549229544961
3.50000000000000	0.0323675034363018	0.00347703103523114	0.00105259350358099	0.000838095927078058
4	0.0153685885842437	0.000763437748679737	0.000289011068509007	0.000267235766476163
4.50000000000000	0.00635484337698040	0.000157201765173986	8.25435867756639e-05	8.13860956377054e-05
5	0.00233371916371265	3.34948998046734e-05	2.30774795630471e-05	2.30051363669247e-05
5.50000000000000	0.000741300730666281	6.94494682775085e-06	5.71511249366997e-06	5.71511249366997e-06
6	0.000211169789481299	7.95775157346452e-07	7.95775157346452e-07	7.95775157346452e-07
6.50000000000000	5.17253852275194e-05	2.17029588367214e-07	2.17029588367214e-07	2.17029588367214e-07
7	1.25877161252984e-05	0	0	0

==> data/ber_N4_K7.txt <==
1	0.416465559655597	0.412838796035019	0.412470660588959	0.412431951378337
1.25000000000000	0.390699768468273	0.382410715577744	0.380902829028290	0.380634360755372
1.50000000000000	0.358371572245134	0.340454923666884	0.334725490196078	0.332787316402576
1.75000000000000	0.318902394906302	0.282644888213588	0.263878916142103	0.251936871427538
2	0.272742167715795	0.207578431372549	0.159181860936256	0.116608928442226
2.25000000000000	0.221420664206642	0.123149772085956	0.0526067940091166	0.0151838144852037
2.50000000000000	0.168591020910209	0.0535352362347153	0.00780323420881268	0.00130652630055712
2.75000000000000	0.119134577816366	0.0159292019390782	0.000918059474712394	0.000330800955068374
3	0.0776592142392012	0.00350745242746545	0.000175312929599884	0.000123905650821214
3.25000000000000	0.0463130381303813	0.000654438897330150	5.66167426380147e-05	5.07922726286087e-05
3.50000000000000	0.0254168294624123	0.000117466174661747	2.14890384197960e-05	2.15252152521525e-05
3.75000000000000	0.0129101367484263	2.48534838289559e-05	7.48860429780768e-06	7.63331162723392e-06
4	0.00609196150785037	7.19918963895521e-06	2.09825627668041e-06	2.24296360610665e-06
4.25000000000000	0.00276622530931192	1.98972577961074e-06	1.04912813834021e-06	1.04912813834021e-06
4.50000000000000	0.00116192750162796	6.15006150061501e-07	3.97945155922148e-07	3.97945155922148e-07
4.75000000000000	0.000474820924679835	1.80884161782794e-07	3.61768323565589e-08	3.61768323565589e-08
5	0.000188589827074741	1.80884161782794e-07	3.61768323565589e-08	3.61768323565589e-08
5.25000000000000	7.12321829100644e-05	0	0	0
5.50000000000000	2.52514289848781e-05	0	0	0
5.75000000000000	8.79097026264380e-06	0	0	0
6	3.87092106215180e-06	0	0	0

==> data/ber_Np_M.txt <==
1	0.289670549084859	0.246068581349924	0.241962236851624	0.242699775736092	0.236777906387904	0.217539390870289	0.200567532373580	0.197926282283151
1.25000000000000	0.272301671127830	0.215919482022716	0.208885553063734	0.210110395717283	0.201807277725530	0.173796353902915	0.153344498299935	0.150226217174275
1.50000000000000	0.252950734283441	0.179914924401360	0.170188309339507	0.170519134775374	0.158664255226796	0.118824278376619	0.0979213629458150	0.0968548795485785
1.75000000000000	0.233322650654706	0.138930333502134	0.124929393040585	0.124807494755118	0.106490052810533	0.0600614917167040	0.0440661940244520	0.0433247486073935
2	0.212747232872748	0.0944543876148448	0.0739271504015047	0.0742845257903494	0.0519004557621356	0.0177131592273747	0.0109203501410692	0.0109237502712870
2.25000000000000	0.191521666787239	0.0498761484482384	0.0304818056861752	0.0308219633943428	0.0146096361137235	0.00241850538956811	0.00134326846560081	0.00132952325833755
2.50000000000000	0.170046589018303	0.0181506908775230	0.00709006727917240	0.00717355132749765	0.00191593720610577	0.000221804239311293	0.000146929031324604	0.000134051942414816
2.75000000000000	0.148497214786949	0.00420871012081314	0.000985024958402662	0.000997106272155104	0.000192143528901107	3.01671127830428e-05	2.40902843087608e-05	2.48137162699848e-05
3	0.126670187368878	0.000731389712797511	0.000143601244302973	0.000149605729581133	2.95883672140635e-05	9.69398828040223e-06	9.69398828040223e-06	7.30666280836287e-06
3.25000000000000	0.105335889459596	0.000129421977862982	3.37842725891630e-05	2.96607104101859e-05	1.16472545757072e-05	5.28105331693554e-06	4.91933733632352e-06	3.68950300224264e-06
3.50000000000000	0.0858278955364248	4.12356217897707e-05	1.20089705563192e-05	1.51920711857050e-05	6.51088765101642e-06	2.17029588367214e-06	2.74904145265138e-06	2.38732547203935e-06

==> data/ber_Np_M_I0.txt <==
1	0.297952759892932	0.268717933878319	0.266759603559285	0.267070823989004	0.264321059104391	0.256548650799392	0.246162121102510	0.243780800115749
1.50000000000000	0.265842653548434	0.227799392317153	0.224275121174854	0.224796064530131	0.221082760616364	0.208864501193663	0.198413296679447	0.196107212616653
2	0.231867322578311	0.183864645880055	0.179294147435434	0.179356145554511	0.173746798813572	0.158713810316140	0.148196267091080	0.146748752079867
2.50000000000000	0.197129204948275	0.140735440931780	0.133941402011141	0.133961730449251	0.127111697894813	0.109970556319178	0.101529190479635	0.100609925486508
3	0.163465239094263	0.100008608840339	0.0916400925992910	0.0918630543297403	0.0842527671272517	0.0683088331042465	0.0628288359979744	0.0622232511032338
3.50000000000000	0.132146784344932	0.0651757939665774	0.0567976560804456	0.0571738407002821	0.0492788106778557	0.0374009983361065	0.0342683932576141	0.0340387036099255
4	0.103356868986472	0.0389095710048470	0.0310486146277943	0.0312091441799899	0.0255427186573103	0.0178757867322578	0.0166744556174492	0.0164778268103885
4.50000000000000	0.0793304637198871	0.0213262678145121	0.0148430152644144	0.0149605006149172	0.0111245749837228	0.00757852853939087	0.00704941040295160	0.00694914273312595
5	0.0593846487737828	0.0105418505389568	0.00622419156478333	0.00624697967156189	0.00423612819214353	0.00274151776025465	0.00263379874122839	0.00260319756926861
5.50000000000000	0.0437575056065977	0.00467141720321204	0.00227960645301309	0.00223699631049700	0.00137748679736671	0.000910294436808218	0.000873978152354771	0.000882586992693337
6	0.0320829053027563	0.00193322722997902	0.000694639369167330	0.000707082398900384	0.000378716631700789	0.000258843955725964	0.000256311943861680	0.000248643565072705
6.50000000000000	0.0229068943065905	0.000742675251392607	0.000193735079215800	0.000187224191564784	0.000105042320769732	6.71344860015916e-05	6.39513853722058e-05	6.51812197062867e-05
7	0.0161990161325327	0.000272372133400854	4.09462490052811e-05	4.07292194169139e-05	1.96773493452941e-05	1.46856688128482e-05	1.33834912826449e-05	1.64942487159083e-05

==> data/ber_Np_M_K7.txt <==
1	0.459702626438029	0.438811554880255	0.437320273496853	0.437656283915780	0.435056725273135	0.426886260039071	0	0.413668909630273
1.20000000000000	0.451899790174373	0.423865530714131	0.422049091961508	0.421734534404168	0.418415382389118	0.405725128427755	0	0.387957311337819
1.40000000000000	0.442631936907604	0.405378662904276	0.402146371463715	0.401708161493380	0.396249620143260	0.376309058678822	0.363244844801389	0.351395448954489
1.50000000000000	0.437695499602055	0.393985276029231	0.389454706605889	0.389243325374430	0.382251863106866	0.356455032197381	0.339833152449172	0.324387815642862
1.60000000000000	0.432270928297518	0.381077924896896	0.374834273930975	0.374846574053976	0.365956985746328	0.330308262788510	0.307161131611316	0.289220497793213
1.70000000000000	0.426586137037841	0.365544931625787	0.357383836191303	0.357276535706534	0.345390709789451	0.294568374213154	0.263512119238839	0.239150821214095
1.80000000000000	0.420234642934665	0.347354641487591	0.335987591346502	0.335600607770784	0.317796360610665	0.245502640908762	0.200955321612040	0.172743072136604
1.90000000000000	0.413725164604587	0.325209970334998	0.309534548874900	0.308740973880327	0.283117755589321	0.173894291295854	0.120729650531799	0.0897214383908545
2	0.406468743216844	0.296932602561320	0.272854713841256	0.272425041603357	0.233623471528833	0.0885298458866942	0.0438059112944070	0.0261092540337168
2.10000000000000	0.398456877215831	0.261967223789885	0.224823348527603	0.224791983213950	0.166831994790536	0.0230443889733015	0.00700115765863541	0.00279010201866725
2.20000000000000	0.390807466898198	0.213905108168729	0.159703928803994	0.159760617900297	0.0845050647565299	0.00222089573836915	0.000366109543448376	0.000129259822009985
2.30000000000000	0.381755661674264	0.154103140149049	0.0851226032848564	0.0848555459084003	0.0232926705737646	6.57694812242240e-05	9.62303740684466e-06	2.64090876202880e-06
2.40000000000000	0.372062839157803	0.0859572751609869	0.0262740033282686	0.0263997539975400	0.00223847767889444	8.68243976557413e-07	2.17060994139353e-07	3.97945155922148e-07
2.50000000000000	0.362895195716663	0.0316904348455249	0.00380562187974821	0.00359167209319152	9.54706605889589e-05	0	0	0
2.60000000000000	0.352667426380146	0.00659453006294769	0.000194667534910643	0.000209355328847406	1.55560379133203e-06	0	0	0
2.70000000000000	0.341709138267853	0.000612763186455394	8.57390926850445e-06	7.63331162723392e-06	2.17060994139353e-07	0	0	0
2.80000000000000	0.330080529628826	3.60321250271326e-05	3.25591491209030e-07	5.06475652991824e-07	0	7.23536647131177e-08	0	0
3	0.302535308588380	6.87359814774618e-07	0	1.44707329426235e-07	0	0	0	0
3.20000000000000	0.269139895810723	1.08530497069677e-07	0	0	0	0	0	0
3.40000000000000	0.228253201649664	2.17060994139353e-07	0	1.80884161782794e-07	0	0	0	0

==> data/ber_p3.txt <==
1	0.138193445706431	0.185728640671345	0.207267018736888	0.147889097880344	0.152362077696593	0.138194169138393	0.196952325833755
2	0.0369605729581133	0.0727036099254865	0.0962006076828474	0.0421775302032844	0.0458058308616075	0.0369618027924474	0.104620270563554
3	0.00536432033567243	0.0126892136294582	0.0221007740721985	0.00624025175432251	0.00711611082977646	0.00536453736526080	0.0358337553353107
4	0.00137372495116834	0.00257657527309557	0.00474318165376546	0.00155024234970701	0.00178202995008320	0.00137379729436447	0.00940280691600955
5	0.000577081675468423	0.000940172176806771	0.00167033205527020	0.000637922303407365	0.000728278955364248	0.000577081675468423	0.00299956594082327
6	0.000278810677855748	0.000432395283223613	0.000732474860739347	0.000306879837951241	0.000349128264486725	0.000278810677855748	0.00121919988425089
7	0.000147941836070318	0.000218838168270274	0.000363813933299573	0.000159444404253780	0.000178398321637850	0.000147941836070318	0.000578311509802503
8	7.66837878897491e-05	0.000111770238009115	0.000178615351226217	8.33393619330103e-05	9.57100484699415e-05	7.66837878897491e-05	0.000287274831802069
9	4.06568762207915e-05	6.21428054691457e-05	9.46972437242279e-05	4.31165448889532e-05	5.02061781089489e-05	4.06568762207915e-05	0.000150907907111336

==> data/ber_tu6_i0_K7.txt <==
2	0.466275617719412	0.460467992547573	0.460202997250561	0.441955930588718	0.449841877095242
2.50000000000000	0.446729425933965	0.397939540976292	0.437965852084991	0.361417634396932	0.381886787617876
3	0.417519912331476	0.403930085256735	0.405374822130574	0.361058127125389	0.386467716699226
3.50000000000000	0.375349445590044	0.305274205315583	0.359847484504257	0.251956450630683	0.289804087379109
4	0.318048207136483	0.290783537430963	0.299570776957770	0.219657247123942	0.273904821768806
4.50000000000000	0.246713673938210	0.182888584400550	0.228646926175144	0.125106005655645	0.177676407278779
5	0.170654559486771	0.139410099064226	0.156868699201698	0.0793157830475364	0.137951192931047
5.50000000000000	0.102992954561899	0.0697826224585775	0.0952516400164002	0.0358290071871307	0.0766969195427249
6	0.0540994757374044	0.0380771712128886	0.0515250042206305	0.0162245933121096	0.0458179204953814
6.50000000000000	0.0248926377131418	0.0152452563128572	0.0252322100426887	0.00605852657791284	0.0225835006511830
7	0.0104334738200323	0.00650361466849963	0.0114351952343053	0.00240199093167402	0.0110485176542942
7.50000000000000	0.00409299405494055	0.00226067518028121	0.00491680835926006	0.000810323360586547	0.00508024473627089
8	0.00150966675107928	0.000925373224320479	0.00208084617610882	0.000331131068663628	0.00228641348913489

==> data/ber_tu6_i3.txt <==
1	0.365337661867901	0.356137641973523	0.348631507873351	0.331164092454605	0.328103673828643
2	0.307760767079023	0.293417598085317	0.283264984084497	0.256214883406882	0.255512099399551
3	0.232074034218332	0.208201909860378	0.193589789963587	0.153244441631098	0.158440340977598
4	0.141908790301189	0.101949799850491	0.0847889387253129	0.0464297125563674	0.0560449522534906
5	0.0615911885987123	0.0254285580795293	0.0195389176252140	0.00687870758880127	0.0101887102413851
6	0.0204588819359039	0.00548301140611059	0.0103993344425957	0.00157436880561383	0.00238905869444645
7	0.00659038980925511	0.00169087149436929	0.00996301454098242	0.000516424919819624	0.000845134317200801
8	0.00224165943234705	0.000623432564084015	0.00977138042875401	0.000193894837107237	0.000346719838915817
9	0.000758699269333719	0.000246871156767706	0.0100841140369915	7.98789457184885e-05	0.000148152837059008

==> data/ber_tu6_i3_K7.txt <==
2	0.466083955876323	0.460214528615874	0.459880119021778	0.440710505450643	0.449091019402841
2.50000000000000	0.446091884632082	0.367614725779611	0.436555558570292	0.311731166944022	0.340441402575790
3	0.415035053843186	0.398682221197212	0.400225803728626	0.338729447037117	0.378054982755710
3.50000000000000	0.366372767587970	0.264063894315414	0.339932665870776	0.182699522767287	0.248280959831657
4	0.287863464112582	0.210041784241372	0.226929280322215	0.0283301904710224	0.180616528591757
4.50000000000000	0.164490818621422	0.0634333999589996	0.0415712502713262	0.00175269215927453	0.0749935936859369
5	0.0498937305549526	0.00235910631165135	0.00474421472155898	0.000130198912283240	0.00435192219569255
5.50000000000000	0.0114697893302462	0.000526109121385331	0.00697843559317946	4.53717772471842e-05	0.00101834014663676
6	0.00353662452065697	0.000188458686057449	0.00871982249234257	1.98595735957360e-05	0.000272079926681620
6.50000000000000	0.00125533608277259	7.21652437112606e-05	0.0103881020427851	8.62968188505414e-06	0.000149568591274148
7	0.000477911029110291	3.40288329353882e-05	0.0180021947278296	3.73073583677013e-06	6.63995610544341e-05
7.50000000000000	0.000178434688758652	1.43576803415093e-05	0.0330023906856716	1.58273641559945e-06	3.95307261896148e-05
8	6.52690350432916e-05	8.70505028579698e-06	0.0357785857270337	6.40631406314063e-07	1.56766273545088e-05

==> data/ber_tu6_ideal_i0_K7.txt <==
2	0.428730961941972	0.428642554807901	0.428515596736850
3	0.334097606601066	0.333766626269204	0.333809171731423
4	0.183136169596990	0.183204792525866	0.183408249523672
5	0.0570083945324747	0.0570280656850686	0.0570876444058558
6	0.0102652138653740	0.0103848988857536	0.0102620107083424
7	0.00137083815691098	0.00142103351180571	0.00135828931818730
8	0.000178547741359767	0.000172254479897740	0.000171463111689940

==> data/ber_tu6_ideal_i3.txt <==
1	0.317136369938991	0.315997115315055	0.314410237165111
2	0.240031785791796	0.234521796402132	0.229651742868167
3	0.142462743253997	0.122934149605730	0.106470646748173
4	0.0540351678362150	0.0258387289300441	0.00816769755721141
5	0.0148020207866117	0.00310224203621983	0.000100602257107719
6	0.00424609346740939	0.000689521088041670	1.51468566881285e-05
7	0.00135598278231932	0.000215296365960115	4.67216474957197e-06
8	0.000439183486459765	7.22678386264438e-05	2.03465239094263e-06
9	0.000140767802454846	2.51694036509200e-05	3.76787479804191e-07

==> data/ber_tu6_ideal_i3_K7.txt <==
2	0.426693075754287	0.425929782275764	0.425619452885705
2.50000000000000	0.381557729180233	0.378635847020235	0.376651321660275
3	0.303834329703591	0.288916511407761	0.277225289716132
3.50000000000000	0.164213462906688	0.102519301847430	0.0623468890938909
4	0.0331915653715361	0.00268631822347635	3.29359911246171e-05
4.50000000000000	0.00496647613534959	0.000130914912090297	4.89894604828401e-07
5	0.00141191393531582	4.32991462267564e-05	2.63789402599908e-07
5.50000000000000	0.000495245761281142	1.57143115548803e-05	2.63789402599908e-07
6	0.000186046897233678	5.53957745459808e-06	0
6.50000000000000	6.34225092250923e-05	2.56252562525625e-06	0
7	2.52484142488484e-05	1.20589441188530e-06	0
